A discrete Weber inequality on three-dimensional hybrid spaces with application to the HHO approximation of magnetostatics

We prove a discrete version of the first Weber inequality on three-dimensional hybrid spaces spanned by vectors of polynomials attached to the elements and faces of a polyhedral mesh. We then introduce two Hybrid High-Order methods for the approximation of the magnetostatics model, in both its (first-order) field and (second-order) vector potential formulations. These methods are applicable on general polyhedral meshes, and allow for arbitrary orders of approximation. Leveraging the previously established discrete Weber inequality, we perform a comprehensive analysis of the two methods. We finally validate them on a set of test-cases.

==> cv_field_cos/k0_hex.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errL2_p errYnorm_p errGTStab_p 
5.00e-01 2.50e-04 8 12 5 3 8 96 1.85e-01 7.62e-01 4.73e-17 3.31e-16 5.37e-16 
2.50e-01 1.32e-02 64 144 5 3 8 1152 5.41e-02 4.31e-01 1.57e-16 8.34e-03 1.18e-02 
1.25e-01 2.65e+00 512 1344 5 3 8 10752 1.47e-02 2.11e-01 6.65e-15 2.34e-03 2.76e-03 
6.25e-02 2.79e+02 4096 11520 5 3 8 92160 3.80e-03 1.04e-01 4.73e-14 3.99e-04 4.33e-04 


==> cv_field_cos/k0_tet_ch.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 7.63e-04 24 36 5 3 8 288 8.05e-02 7.76e-01 9.78e-08 3.31e-01 6.31e-01 
1.73e-01 1.71e-02 192 336 5 3 8 2688 4.36e-02 6.32e-01 3.10e-02 2.92e-01 5.30e-01 
8.67e-02 2.61e+00 1536 2880 5 3 8 23040 1.58e-02 3.20e-01 1.33e-02 1.45e-01 2.65e-01 
4.33e-02 3.85e+02 12288 23808 5 3 8 190464 4.41e-03 1.60e-01 6.31e-03 7.31e-02 1.32e-01 


==> cv_field_cos/k0_tet_dh.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 1.03e-03 24 36 5 3 8 288 8.05e-02 7.76e-01 3.66e-03 3.31e-01 6.31e-01 
1.73e-01 4.28e-02 192 336 5 3 8 2688 6.41e-02 6.45e-01 5.81e-03 2.67e-01 4.96e-01 
8.67e-02 3.91e+00 1536 2880 5 3 8 23040 4.35e-02 3.29e-01 3.73e-03 1.27e-01 2.51e-01 
4.33e-02 5.16e+02 12288 23808 5 3 8 190464 6.85e-03 1.64e-01 7.21e-04 6.59e-02 1.22e-01 


==> cv_field_cos/k0_tet_nostab.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 1.13e-03 24 36 5 3 8 288 1.92e-01 1.32e+00 1.10e-07 0.00e+00 6.44e+00 
1.73e-01 4.43e-02 192 336 5 3 8 2688 8.71e-02 8.66e-01 9.05e-02 0.00e+00 3.93e+00 
8.67e-02 3.90e+00 1536 2880 5 3 8 23040 2.98e-02 4.28e-01 4.72e-02 0.00e+00 2.10e+00 
4.33e-02 4.88e+02 12288 23808 5 3 8 190464 9.24e-03 2.13e-01 2.64e-02 0.00e+00 1.08e+00 


==> cv_field_cos/k1_hex.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errL2_p errYnorm_p errGTStab_p 
5.00e-01 7.63e-04 8 12 9 6 15 180 4.70e-02 2.69e-01 1.05e-03 3.79e-03 9.70e-03 
2.50e-01 5.99e-02 64 144 9 6 15 2160 5.17e-03 8.40e-02 1.99e-04 2.73e-03 4.45e-03 
1.25e-01 2.33e+01 512 1344 9 6 15 20160 5.42e-04 2.28e-02 1.75e-05 4.41e-04 8.36e-04 
6.25e-02 1.83e+03 4096 11520 9 6 15 172800 5.97e-05 5.88e-03 1.51e-06 6.69e-05 1.31e-04 


==> cv_field_cos/k1_tet_ch.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 3.40e-03 24 36 9 6 15 540 6.26e-02 6.40e-01 1.88e-02 2.03e-01 3.58e-01 
1.73e-01 8.81e-02 192 336 9 6 15 5040 5.87e-03 1.17e-01 3.69e-03 3.60e-02 6.69e-02 
8.67e-02 1.13e+01 1536 2880 9 6 15 43200 7.35e-04 2.95e-02 9.20e-04 8.81e-03 1.69e-02 
4.33e-02 2.96e+03 12288 23808 9 6 15 357120 9.25e-05 7.40e-03 2.24e-04 2.18e-03 4.21e-03 


==> cv_field_cos/k1_tet_dh.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 5.04e-03 24 36 9 6 15 540 5.78e+00 1.19e+01 9.56e-01 1.95e+01 3.20e+01 
1.73e-01 1.48e-01 192 336 9 6 15 5040 8.77e-01 5.62e-01 7.37e-02 1.10e+00 1.46e+00 
8.67e-02 2.59e+01 1536 2880 9 6 15 43200 1.54e+00 5.12e-01 7.86e-02 1.31e+00 1.50e+00 
4.33e-02 3.47e+03 12288 23808 9 6 15 357120 7.30e-01 8.01e-02 1.19e-02 4.05e-01 4.19e-01 


==> cv_field_cos/k1_tet_nostab.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 3.14e-03 24 36 9 6 15 540 1.09e-01 8.36e-01 5.99e-02 1.31e-01 4.46e+00 
1.73e-01 1.49e-01 192 336 9 6 15 5040 1.07e-02 1.47e-01 2.28e-02 8.64e-02 6.49e-01 
8.67e-02 2.34e+01 1536 2880 9 6 15 43200 1.35e-03 3.63e-02 6.07e-03 2.14e-02 1.48e-01 
4.33e-02 3.10e+03 12288 23808 9 6 15 357120 1.70e-04 9.02e-03 1.53e-03 5.27e-03 3.58e-02 


==> cv_field_cos/k2_hex.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errL2_p errYnorm_p errGTStab_p 
5.00e-01 2.04e-03 8 12 14 10 24 288 8.69e-03 6.67e-02 1.12e-03 4.26e-03 1.07e-02 
2.50e-01 2.08e-01 64 144 14 10 24 3456 5.53e-04 9.69e-03 1.03e-04 6.57e-04 1.57e-03 
1.25e-01 4.61e+01 512 1344 14 10 24 32256 3.45e-05 1.26e-03 7.06e-06 6.08e-05 1.56e-04 


==> cv_field_cos/k2_tet_ch.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 9.77e-03 24 36 14 10 24 864 3.06e-03 5.80e-02 8.09e-04 1.14e-02 2.59e-02 
1.73e-01 5.17e-01 192 336 14 10 24 8064 5.33e-04 1.71e-02 4.78e-04 4.26e-03 8.30e-03 
8.67e-02 4.41e+01 1536 2880 14 10 24 69120 3.42e-05 2.15e-03 5.59e-05 5.22e-04 1.03e-03 


==> cv_field_cos/k2_tet_dh.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 9.69e-03 24 36 14 10 24 864 7.34e-01 5.54e-01 4.76e-02 1.24e+00 1.69e+00 
1.73e-01 5.36e-01 192 336 14 10 24 8064 2.51e-01 6.16e-02 1.73e-03 1.02e-01 1.74e-01 
8.67e-02 1.92e+02 1536 2880 14 10 24 69120 3.00e-02 3.50e-03 3.70e-05 4.72e-03 7.94e-03 


==> cv_field_cos/k2_tet_nostab.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 9.64e-03 24 36 14 10 24 864 4.69e-03 7.39e-02 1.60e-02 1.21e-01 5.06e-01 
1.73e-01 5.28e-01 192 336 14 10 24 8064 8.28e-04 2.04e-02 4.65e-03 3.25e-02 1.18e-01 
8.67e-02 1.29e+02 1536 2880 14 10 24 69120 4.87e-05 2.54e-03 6.11e-04 4.40e-03 1.55e-02 


==> cv_potential/k0_hex.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errCTStab_u errL2_p errYnorm_p errGTStab_p 
5.00e-01 9.15e-04 8 12 5 3 8 96 1.07e+00 5.21e+00 3.94e+00 9.42e-02 9.45e-01 1.37e+00 
2.50e-01 2.22e-02 64 144 5 3 8 1152 2.94e-01 2.25e+00 2.03e+00 5.82e-02 6.58e-01 7.54e-01 
1.25e-01 2.32e+00 512 1344 5 3 8 10752 7.53e-02 1.06e+00 1.02e+00 2.28e-02 3.76e-01 3.91e-01 
6.25e-02 1.85e+02 4096 11520 5 3 8 92160 1.89e-02 5.18e-01 5.14e-01 6.24e-03 1.94e-01 1.96e-01 



==> cv_potential/k0_tet_dh.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errCTStab_u errL2_p errYnorm_p errGTStab_p
3.47e-01 7.42e-04 24 36 5 3 8 288 1.08e+00 4.75e+00 3.72e+00 3.58e-01 3.55e+00 5.91e+00 
1.73e-01 3.39e-02 192 336 5 3 8 2688 4.42e-01 2.49e+00 2.14e+00 1.58e-01 2.73e+00 3.79e+00 
8.67e-02 2.98e+00 1536 2880 5 3 8 23040 1.15e-01 1.21e+00 1.07e+00 5.75e-02 1.48e+00 1.97e+00 
4.33e-02 2.56e+02 12288 23808 5 3 8 190464 2.91e-02 6.01e-01 5.33e-01 2.53e-02 7.57e-01 9.94e-01 



==> cv_potential/k0_tet_nostab.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errCTStab_u errL2_p errYnorm_p errGTStab_p
3.47e-01 9.40e-04 24 36 5 3 8 288 7.50e-01 4.06e+00 3.51e+00 9.29e-01 0.00e+00 1.13e+01 
1.73e-01 3.42e-02 192 336 5 3 8 2688 2.30e-01 2.30e+00 1.87e+00 3.04e-01 0.00e+00 5.84e+00 
8.67e-02 3.05e+00 1536 2880 5 3 8 23040 5.54e-02 1.15e+00 9.14e-01 1.09e-01 0.00e+00 2.65e+00 
4.33e-02 3.41e+02 12288 23808 5 3 8 190464 1.37e-02 5.78e-01 4.54e-01 4.81e-02 0.00e+00 1.29e+00 


==> cv_potential/k1_hex.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errCTStab_u errL2_p errYnorm_p errGTStab_p 
5.00e-01 1.91e-03 8 12 10 6 16 192 3.12e-01 2.84e+00 1.81e+00 3.01e-02 4.80e-01 8.77e-01 
2.50e-01 8.43e-02 64 144 10 6 16 2304 3.59e-02 7.03e-01 5.15e-01 3.03e-03 1.47e-01 2.04e-01 
1.25e-01 1.38e+01 512 1344 10 6 16 21504 4.02e-03 1.73e-01 1.35e-01 2.19e-04 3.73e-02 4.24e-02 
6.25e-02 2.72e+03 4096 11520 10 6 16 184320 4.80e-04 4.30e-02 3.42e-02 1.43e-05 9.32e-03 9.68e-03


==> cv_potential/k1_tet_dh.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errCTStab_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 5.09e-03 24 36 10 6 16 576 4.12e-01 3.43e+00 1.76e+00 1.84e-01 1.69e+00 3.21e+00 
1.73e-01 1.76e-01 192 336 10 6 16 5376 5.86e-02 7.85e-01 4.53e-01 5.06e-02 5.38e-01 8.87e-01 
8.67e-02 3.27e+01 1536 2880 10 6 16 46080 7.25e-03 1.90e-01 1.15e-01 1.44e-02 1.22e-01 2.04e-01 



==> cv_potential/k1_tet_nostab.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errCTStab_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 4.13e-03 24 36 10 6 16 576 2.98e-01 3.34e+00 1.66e+00 2.83e-01 7.46e-01 5.02e+00 
1.73e-01 2.07e-01 192 336 10 6 16 5376 3.42e-02 7.31e-01 4.12e-01 7.36e-02 1.75e-01 1.28e+00 
8.67e-02 4.14e+01 1536 2880 10 6 16 46080 4.65e-03 1.78e-01 1.07e-01 1.99e-02 4.73e-02 3.09e-01 


==> cv_potential/k2_hex.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errCTStab_u errL2_p errYnorm_p errGTStab_p 
5.00e-01 2.26e-03 8 12 17 10 27 324 7.52e-02 1.00e+00 6.18e-01 7.59e-03 1.87e-01 3.65e-01 
2.50e-01 4.31e-01 64 144 17 10 27 3888 4.97e-03 1.37e-01 9.06e-02 1.35e-03 2.65e-02 5.11e-02 
1.25e-01 6.69e+01 512 1344 17 10 27 36288 3.24e-04 1.86e-02 1.31e-02 1.36e-04 3.48e-03 6.92e-03 



==> cv_potential/k2_tet_dh.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errCTStab_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 1.27e-02 24 36 17 10 27 972 5.07e-02 8.02e-01 2.84e-01 2.08e-02 2.53e-01 4.88e-01 
1.73e-01 8.14e-01 192 336 17 10 27 9072 7.29e-03 1.67e-01 7.14e-02 8.07e-03 8.57e-02 1.51e-01 
8.67e-02 1.35e+02 1536 2880 17 10 27 77760 4.88e-04 2.29e-02 1.04e-02 1.01e-03 1.17e-02 2.05e-02 



==> cv_potential/k2_tet_nostab.dat <==
meshsize tot_solution_time n_cell n_ifaces DOFs_uF DOFs_pF DOFs_F n_DOFs errL2_u errXnorm_u errCTStab_u errL2_p errYnorm_p errGTStab_p 
3.47e-01 1.59e-02 24 36 17 10 27 972 3.34e-02 6.99e-01 2.70e-01 3.75e-02 1.67e-01 7.93e-01 
1.73e-01 9.83e-01 192 336 17 10 27 9072 4.05e-03 1.43e-01 6.49e-02 1.14e-02 5.33e-02 2.45e-01 
8.67e-02 1.79e+02 1536 2880 17 10 27 77760 2.73e-04 1.98e-02 9.58e-03 1.42e-03 7.00e-03 3.20e-02 

